Managing Federated Learning on Decentralized Infrastructures as a Reputation-based Collaborative Workflow

Federated Learning (FL) has recently emerged as a collaborative learning paradigm that can train a global model among distributed participants without raw data exchange to satisfy varying requirements. However, there remain several challenges in managing FL in a decentralized environment, where potential candidates exhibit varying motivation levels and reliability in the FL process management: 1) reconfiguring and automating diverse FL workflows are challenging, 2) difficulty in incentivizing potential candidates with high-quality data and high-performance computing to join the FL, and 3) difficulty in ensuring reliable system operations, which may be vulnerable to various malicious attacks from FL participants. To address these challenges, we focus on the workflow-based methods to automate diverse FL pipelines and propose a novel approach to facilitate reliable FL system operations with robust mechanism design and blockchain technology by considering a contribution model, fair committee selection, dynamic reputation updates, reward and penalty methods, and contract theory. Moreover, we study the optimality of contracts to guide the design and implementation of smart contracts that can be deployed in blockchain networks. We perform theoretical analysis and conduct extensive simulation experiments to validate the proposed approach. The results show that our incentive mechanisms are feasible and can achieve fairness in reward allocation in unreliable environment settings.

==> manifest.txt <==
% Copyright 2019-2021 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-dc-template.tex
  TeX template 

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


